Design and Analysis of Efficient Maximum/Minimum Circuits for Stochastic Computing

In stochastic computing (SC), a real-valued number is represented by a stochastic bit stream, encoding its value in the probability of obtaining a one. This leads to a significantly lower hardware effort for various functions and provides a higher tolerance to errors (e.g., bit flips) compared to binary radix representation. The implementation of a stochastic max/min function is important for many areas where SC has been successfully applied, such as image processing or machine learning (e.g., max pooling in neural networks). In this work, we propose a novel shift-register-based architecture for a stochastic max/min function. We show that the proposed circuit has a significantly higher accuracy than state-of-the-art architectures at comparable hardware cost. Moreover, we analytically proof the correctness of the proposed circuit and provide a new error analysis, based on the individual bits of the stochastic streams. Interestingly, the analysis reveals that for a certain practical bit stream length a finite optimal shift register length exists and it allows to determine the optimal length.

==> ApproxErrorAnalysisVarAscii_51.dat <==
   2.0000000e+00   8.3333356e-02   3.3516951e-02   2.4908191e-02
   3.0000000e+00   5.9835738e-02   1.8588440e-02   1.1624102e-02
   4.0000000e+00   4.4315831e-02   1.1573841e-02   6.6671839e-03
   5.0000000e+00   3.3814239e-02   7.8207283e-03   4.3080207e-03
   6.0000000e+00   2.6489547e-02   5.6085646e-03   3.0077755e-03
   7.0000000e+00   2.1227395e-02   4.2058922e-03   2.2170915e-03
   8.0000000e+00   1.7344079e-02   3.2649061e-03   1.7011403e-03
   9.0000000e+00   1.4409220e-02   2.6048733e-03   1.3461240e-03
   1.0000000e+01   1.2144159e-02   2.1249547e-03   1.0915351e-03
   1.1000000e+01   1.0363510e-02   1.7655275e-03   9.0281712e-04
   1.2000000e+01   8.9407537e-03   1.4896160e-03   7.5908038e-04
   1.3000000e+01   7.7874896e-03   1.2733422e-03   6.4709847e-04
   1.4000000e+01   6.8406468e-03   1.1007542e-03   5.5816864e-04
   1.5000000e+01   6.0543604e-03   9.6087788e-04   4.8637567e-04
   1.6000000e+01   5.3946838e-03   8.4596866e-04   4.2758579e-04
   1.7000000e+01   4.8361038e-03   7.5043827e-04   3.7883989e-04
   1.8000000e+01   4.3591633e-03   6.7017445e-04   3.3797479e-04
   1.9000000e+01   3.9488314e-03   6.0209774e-04   3.0337953e-04
   2.0000000e+01   3.5933566e-03   5.4386577e-04   2.7383458e-04
   2.1000000e+01   3.2834506e-03   4.9367235e-04   2.4840303e-04
   2.2000000e+01   3.0116974e-03   4.5010600e-04   2.2635550e-04
   2.3000000e+01   2.7721200e-03   4.1205157e-04   2.0711734e-04
   2.4000000e+01   2.5598632e-03   3.7861854e-04   1.9023087e-04
   2.5000000e+01   2.3709486e-03   3.4908899e-04   1.7532795e-04
   2.6000000e+01   2.2020927e-03   3.2287898e-04   1.6210972e-04
   2.7000000e+01   2.0505664e-03   2.9950964e-04   1.5033154e-04
   2.8000000e+01   1.9140871e-03   2.7858536e-04   1.3979162e-04
   2.9000000e+01   1.7907352e-03   2.5977695e-04   1.3032232e-04
   3.0000000e+01   1.6788863e-03   2.4280882e-04   1.2178342e-04
   3.1000000e+01   1.5771581e-03   2.2744870e-04   1.1405692e-04
   3.2000000e+01   1.4843713e-03   2.1349987e-04   1.0704296e-04
   3.3000000e+01   1.3995100e-03   2.0079473e-04   1.0065655e-04
   3.4000000e+01   1.3217000e-03   1.8918992e-04   9.4825017e-05
   3.5000000e+01   1.2501835e-03   1.7856194e-04   8.9485895e-05
   3.6000000e+01   1.1843017e-03   1.6880423e-04   8.4585278e-05
   3.7000000e+01   1.1234789e-03   1.5982449e-04   8.0076432e-05
   3.8000000e+01   1.0672122e-03   1.5154216e-04   7.5918688e-05
   3.9000000e+01   1.0150579e-03   1.4388690e-04   7.2076521e-05
   4.0000000e+01   9.6662795e-04   1.3679702e-04   6.8518786e-05
   4.1000000e+01   9.2157421e-04   1.3021821e-04   6.5215635e-05
   4.2000000e+01   8.7959144e-04   1.2410254e-04   6.2147544e-05
   4.3000000e+01   8.4040793e-04   1.1840755e-04   5.9290850e-05
   4.4000000e+01   8.0378016e-04   1.1309556e-04   5.6626681e-05
   4.5000000e+01   7.6949121e-04   1.0813292e-04   5.4138120e-05
   4.6000000e+01   7.3734646e-04   1.0348980e-04   5.1810087e-05
   4.7000000e+01   7.0717112e-04   9.9139290e-05   4.9628996e-05
   4.8000000e+01   6.7880781e-04   9.5057333e-05   4.7582796e-05
   4.9000000e+01   6.5211451e-04   9.1222278e-05   4.5660549e-05
   5.0000000e+01   6.2696288e-04   8.7614600e-05   4.3852480e-05
   5.1000000e+01   6.0323659e-04   8.4216689e-05   4.2147341e-05


==> ApproxErrorAnalysisVarAscii_overSR_51.dat <==
   1.0000000e+00   8.3333356e-02   3.3516951e-02   2.4908191e-02
   2.0000000e+00   5.9835738e-02   1.8588440e-02   1.1624102e-02
   3.0000000e+00   4.4315831e-02   1.1573841e-02   6.6671839e-03
   4.0000000e+00   3.3814239e-02   7.8207283e-03   4.3080207e-03
   5.0000000e+00   2.6489547e-02   5.6085646e-03   3.0077755e-03
   6.0000000e+00   2.1227395e-02   4.2058922e-03   2.2170915e-03
   7.0000000e+00   1.7344079e-02   3.2649061e-03   1.7011403e-03
   8.0000000e+00   1.4409220e-02   2.6048733e-03   1.3461240e-03
   9.0000000e+00   1.2144159e-02   2.1249547e-03   1.0915351e-03
   1.0000000e+01   1.0363510e-02   1.7655275e-03   9.0281712e-04
   1.1000000e+01   8.9407537e-03   1.4896160e-03   7.5908038e-04
   1.2000000e+01   7.7874896e-03   1.2733422e-03   6.4709847e-04
   1.3000000e+01   6.8406468e-03   1.1007542e-03   5.5816864e-04
   1.4000000e+01   6.0543604e-03   9.6087788e-04   4.8637567e-04
   1.5000000e+01   5.3946838e-03   8.4596866e-04   4.2758579e-04
   1.6000000e+01   4.8361038e-03   7.5043827e-04   3.7883989e-04
   1.7000000e+01   4.3591633e-03   6.7017445e-04   3.3797479e-04
   1.8000000e+01   3.9488314e-03   6.0209774e-04   3.0337953e-04
   1.9000000e+01   3.5933566e-03   5.4386577e-04   2.7383458e-04
   2.0000000e+01   3.2834506e-03   4.9367235e-04   2.4840303e-04
   2.1000000e+01   3.0116974e-03   4.5010600e-04   2.2635550e-04
   2.2000000e+01   2.7721200e-03   4.1205157e-04   2.0711734e-04
   2.3000000e+01   2.5598632e-03   3.7861854e-04   1.9023087e-04
   2.4000000e+01   2.3709486e-03   3.4908899e-04   1.7532795e-04
   2.5000000e+01   2.2020927e-03   3.2287898e-04   1.6210972e-04
   2.6000000e+01   2.0505664e-03   2.9950964e-04   1.5033154e-04
   2.7000000e+01   1.9140871e-03   2.7858536e-04   1.3979162e-04
   2.8000000e+01   1.7907352e-03   2.5977695e-04   1.3032232e-04
   2.9000000e+01   1.6788863e-03   2.4280882e-04   1.2178342e-04
   3.0000000e+01   1.5771581e-03   2.2744870e-04   1.1405692e-04
   3.1000000e+01   1.4843713e-03   2.1349987e-04   1.0704296e-04
   3.2000000e+01   1.3995100e-03   2.0079473e-04   1.0065655e-04
   3.3000000e+01   1.3217000e-03   1.8918992e-04   9.4825017e-05
   3.4000000e+01   1.2501835e-03   1.7856194e-04   8.9485895e-05
   3.5000000e+01   1.1843017e-03   1.6880423e-04   8.4585278e-05
   3.6000000e+01   1.1234789e-03   1.5982449e-04   8.0076432e-05
   3.7000000e+01   1.0672122e-03   1.5154216e-04   7.5918688e-05
   3.8000000e+01   1.0150579e-03   1.4388690e-04   7.2076521e-05
   3.9000000e+01   9.6662795e-04   1.3679702e-04   6.8518786e-05
   4.0000000e+01   9.2157421e-04   1.3021821e-04   6.5215635e-05
   4.1000000e+01   8.7959144e-04   1.2410254e-04   6.2147544e-05
   4.2000000e+01   8.4040793e-04   1.1840755e-04   5.9290850e-05
   4.3000000e+01   8.0378016e-04   1.1309556e-04   5.6626681e-05
   4.4000000e+01   7.6949121e-04   1.0813292e-04   5.4138120e-05
   4.5000000e+01   7.3734646e-04   1.0348980e-04   5.1810087e-05
   4.6000000e+01   7.0717112e-04   9.9139290e-05   4.9628996e-05
   4.7000000e+01   6.7880781e-04   9.5057333e-05   4.7582796e-05
   4.8000000e+01   6.5211451e-04   9.1222278e-05   4.5660549e-05
   4.9000000e+01   6.2696288e-04   8.7614600e-05   4.3852480e-05
   5.0000000e+01   6.0323659e-04   8.4216689e-05   4.2147341e-05


==> StochasticMaxVarAsciiLi.dat <==
   4.0000000e-01   5.0000000e-01   4.8777200e-01   4.8327670e-01   5.0016800e-01   4.9983764e-01
   4.1000000e-01   5.0000000e-01   4.8617000e-01   4.8281531e-01   4.9989200e-01   4.9972166e-01
   4.2000000e-01   5.0000000e-01   4.8532200e-01   4.8263328e-01   4.9964200e-01   4.9952991e-01
   4.3000000e-01   5.0000000e-01   4.8504800e-01   4.8280302e-01   4.9973100e-01   4.9922122e-01
   4.4000000e-01   5.0000000e-01   4.8525600e-01   4.8340117e-01   4.9769300e-01   4.9874321e-01
   4.5000000e-01   5.0000000e-01   4.8590500e-01   4.8450586e-01   4.9874600e-01   4.9804673e-01
   4.6000000e-01   5.0000000e-01   4.8751700e-01   4.8619323e-01   4.9608900e-01   4.9713334e-01
   4.7000000e-01   5.0000000e-01   4.8885800e-01   4.8853346e-01   4.9651700e-01   4.9616608e-01
   4.8000000e-01   5.0000000e-01   4.9277200e-01   4.9158669e-01   4.9473800e-01   4.9564958e-01
   4.9000000e-01   5.0000000e-01   4.9555400e-01   4.9539916e-01   4.9609100e-01   4.9654758e-01
   5.0000000e-01   5.0000000e-01   4.9979000e-01   5.0000000e-01   4.9929600e-01   5.0000000e-01
   5.1000000e-01   5.1000000e-01   5.0580000e-01   5.0539916e-01   5.0685100e-01   5.0654758e-01
   5.2000000e-01   5.2000000e-01   5.1056900e-01   5.1158669e-01   5.1527600e-01   5.1564958e-01
   5.3000000e-01   5.3000000e-01   5.1812000e-01   5.1853346e-01   5.2603800e-01   5.2616608e-01
   5.4000000e-01   5.4000000e-01   5.2578800e-01   5.2619323e-01   5.3731000e-01   5.3713334e-01
   5.5000000e-01   5.5000000e-01   5.3361400e-01   5.3450586e-01   5.4790200e-01   5.4804673e-01
   5.6000000e-01   5.6000000e-01   5.4241000e-01   5.4340117e-01   5.5778400e-01   5.5874321e-01
   5.7000000e-01   5.7000000e-01   5.5265900e-01   5.5280302e-01   5.6971100e-01   5.6922122e-01
   5.8000000e-01   5.8000000e-01   5.6173300e-01   5.6263328e-01   5.7967300e-01   5.7952991e-01
   5.9000000e-01   5.9000000e-01   5.7187600e-01   5.7281531e-01   5.8973200e-01   5.8972166e-01
   6.0000000e-01   6.0000000e-01   5.8375500e-01   5.8327670e-01   5.9873400e-01   5.9983764e-01


==> StochasticMaxVarAsciiNew.dat <==
   4.0000000e-01   5.0000000e-01   5.0140200e-01   5.0015248e-01   5.0076500e-01   5.0000000e-01
   4.1000000e-01   5.0000000e-01   4.9969200e-01   5.0026696e-01   4.9990700e-01   5.0000000e-01
   4.2000000e-01   5.0000000e-01   5.0104300e-01   5.0045996e-01   4.9892200e-01   5.0000000e-01
   4.3000000e-01   5.0000000e-01   5.0044700e-01   5.0077875e-01   5.0051600e-01   5.0000000e-01
   4.4000000e-01   5.0000000e-01   5.0117600e-01   5.0129314e-01   5.0020400e-01   5.0000001e-01
   4.5000000e-01   5.0000000e-01   5.0235300e-01   5.0210109e-01   4.9912500e-01   5.0000013e-01
   4.6000000e-01   5.0000000e-01   5.0271300e-01   5.0333141e-01   5.0020700e-01   5.0000140e-01
   4.7000000e-01   5.0000000e-01   5.0495100e-01   5.0513987e-01   5.0072400e-01   5.0001374e-01
   4.8000000e-01   5.0000000e-01   5.0676100e-01   5.0769498e-01   4.9997200e-01   5.0011991e-01
   4.9000000e-01   5.0000000e-01   5.1000600e-01   5.1115271e-01   5.0092600e-01   5.0083750e-01
   5.0000000e-01   5.0000000e-01   5.1450000e-01   5.1562500e-01   5.0380700e-01   5.0390625e-01
   5.1000000e-01   5.1000000e-01   5.1960300e-01   5.2115271e-01   5.1098500e-01   5.1083750e-01
   5.2000000e-01   5.2000000e-01   5.2649100e-01   5.2769498e-01   5.1971600e-01   5.2011991e-01
   5.3000000e-01   5.3000000e-01   5.3421400e-01   5.3513987e-01   5.2966000e-01   5.3001374e-01
   5.4000000e-01   5.4000000e-01   5.4274300e-01   5.4333141e-01   5.3934200e-01   5.4000140e-01
   5.5000000e-01   5.5000000e-01   5.5170800e-01   5.5210109e-01   5.4979700e-01   5.5000013e-01
   5.6000000e-01   5.6000000e-01   5.5995200e-01   5.6129314e-01   5.6013600e-01   5.6000001e-01
   5.7000000e-01   5.7000000e-01   5.7042800e-01   5.7077875e-01   5.7031000e-01   5.7000000e-01
   5.8000000e-01   5.8000000e-01   5.8128000e-01   5.8045996e-01   5.7984800e-01   5.8000000e-01
   5.9000000e-01   5.9000000e-01   5.9133900e-01   5.9026696e-01   5.8954800e-01   5.9000000e-01
   6.0000000e-01   6.0000000e-01   6.0011100e-01   6.0015248e-01   6.0053600e-01   6.0000000e-01


==> StochasticMaxVarAsciiYu.dat <==
   4.0000000e-01   5.0000000e-01   4.9704200e-01   4.9624468e-01   4.9977300e-01   4.9999977e-01
   4.1000000e-01   5.0000000e-01   4.9652600e-01   4.9535806e-01   5.0026000e-01   4.9999921e-01
   4.2000000e-01   5.0000000e-01   4.9607400e-01   4.9437651e-01   4.9932000e-01   4.9999739e-01
   4.3000000e-01   5.0000000e-01   4.9499300e-01   4.9335452e-01   4.9989700e-01   4.9999153e-01
   4.4000000e-01   5.0000000e-01   4.9477500e-01   4.9239029e-01   5.0013900e-01   4.9997331e-01
   4.5000000e-01   5.0000000e-01   4.9325100e-01   4.9163835e-01   4.9954400e-01   4.9991882e-01
   4.6000000e-01   5.0000000e-01   4.9480000e-01   4.9131664e-01   4.9950800e-01   4.9976496e-01
   4.7000000e-01   5.0000000e-01   4.9203600e-01   4.9170059e-01   4.9971800e-01   4.9937161e-01
   4.8000000e-01   5.0000000e-01   4.9372500e-01   4.9309661e-01   4.9803400e-01   4.9856667e-01
   4.9000000e-01   5.0000000e-01   4.9595200e-01   4.9579335e-01   4.9791400e-01   4.9782479e-01
   5.0000000e-01   5.0000000e-01   5.0071500e-01   5.0000000e-01   4.9961200e-01   5.0000000e-01
   5.1000000e-01   5.1000000e-01   5.0541900e-01   5.0579335e-01   5.0877300e-01   5.0782479e-01
   5.2000000e-01   5.2000000e-01   5.1252800e-01   5.1309661e-01   5.1874700e-01   5.1856667e-01
   5.3000000e-01   5.3000000e-01   5.2213300e-01   5.2170059e-01   5.2945100e-01   5.2937161e-01
   5.4000000e-01   5.4000000e-01   5.3135000e-01   5.3131664e-01   5.3906500e-01   5.3976496e-01
   5.5000000e-01   5.5000000e-01   5.4100300e-01   5.4163835e-01   5.4961200e-01   5.4991882e-01
   5.6000000e-01   5.6000000e-01   5.5292700e-01   5.5239029e-01   5.6092700e-01   5.5997331e-01
   5.7000000e-01   5.7000000e-01   5.6243500e-01   5.6335452e-01   5.7038500e-01   5.6999153e-01
   5.8000000e-01   5.8000000e-01   5.7490000e-01   5.7437651e-01   5.8033700e-01   5.7999739e-01
   5.9000000e-01   5.9000000e-01   5.8547700e-01   5.8535806e-01   5.8996300e-01   5.8999921e-01
   6.0000000e-01   6.0000000e-01   5.9547800e-01   5.9624468e-01   5.9955100e-01   5.9999977e-01


==> e_1000_10000_30000_50000_100000__10000.dat <==
   1.0000000e+00   2.4886200e-02   2.4921920e-02   2.4816623e-02   2.4844178e-02   2.4581071e-02
   5.0000000e+00   4.4989000e-03   3.0888600e-03   2.9929300e-03   2.9589920e-03   3.0297050e-03
   1.0000000e+01   4.7212000e-03   1.2415200e-03   9.3158667e-04   9.2408400e-04   9.1170000e-04
   2.0000000e+01   9.1485000e-03   1.0739700e-03   5.2155333e-04   4.2024200e-04   3.5346800e-04
   3.0000000e+01   1.3813000e-02   1.4589300e-03   5.5447333e-04   3.6633600e-04   2.3327900e-04
   4.0000000e+01   1.8679500e-02   1.9335500e-03   6.7480667e-04   4.3109800e-04   2.4278900e-04
   5.0000000e+01   2.2890600e-02   2.3835000e-03   8.2892333e-04   5.1875600e-04   2.7397300e-04


==> p_only_1000_10000_30000_50000_100000_300000.dat <==
   1.0000000e+00   2.4654753e-02   2.4873924e-02   2.4895916e-02   2.4900609e-02   2.4904237e-02   2.4906735e-02
   2.0000000e+00   1.1554950e-02   1.1587402e-02   1.1608294e-02   1.1613742e-02   1.1618372e-02   1.1621908e-02
   3.0000000e+00   7.0167561e-03   6.6574133e-03   6.6578024e-03   6.6599736e-03   6.6625599e-03   6.6651262e-03
   4.0000000e+00   5.1569205e-03   4.3395387e-03   4.3107128e-03   4.3075573e-03   4.3064255e-03   4.3067921e-03
   5.0000000e+00   4.3831081e-03   3.0869411e-03   3.0252827e-03   3.0158742e-03   3.0102276e-03   3.0077668e-03
   6.0000000e+00   4.1274801e-03   2.3467811e-03   2.2507552e-03   2.2346690e-03   2.2241264e-03   2.2185213e-03
   7.0000000e+00   4.1483623e-03   1.8826825e-03   1.7516356e-03   1.7286720e-03   1.7130457e-03   1.7041324e-03
   8.0000000e+00   4.3293102e-03   1.5801227e-03   1.4137960e-03   1.3838611e-03   1.3630575e-03   1.3507487e-03
   9.0000000e+00   4.6088150e-03   1.3782401e-03   1.1765594e-03   1.1396120e-03   1.1135846e-03   1.0978337e-03
   1.0000000e+01   4.9519962e-03   1.2422979e-03   1.0052786e-03   9.6130394e-04   9.3003197e-04   9.1081407e-04
   1.1000000e+01   5.3379262e-03   1.1513142e-03   8.7901393e-04   8.2801133e-04   7.9148756e-04   7.6879045e-04
   1.2000000e+01   5.7534625e-03   1.0920150e-03   7.8451069e-04   7.2648721e-04   6.8471181e-04   6.5853032e-04
   1.3000000e+01   6.1900275e-03   1.0556745e-03   7.1305029e-04   6.4801665e-04   6.0099397e-04   5.7132715e-04
   1.4000000e+01   6.6418379e-03   1.0363670e-03   6.5870864e-04   5.8667704e-04   5.3441392e-04   5.0126340e-04
   1.5000000e+01   7.1048849e-03   1.0299568e-03   6.1734708e-04   5.3833078e-04   4.8083488e-04   4.4420375e-04
   1.6000000e+01   7.5763187e-03   1.0334860e-03   5.8600418e-04   5.0001644e-04   4.3729612e-04   3.9718814e-04
   1.7000000e+01   8.0540665e-03   1.0447945e-03   5.6251601e-04   4.6956948e-04   4.0163327e-04   3.5805268e-04
   1.8000000e+01   8.5365855e-03   1.0622764e-03   5.4527172e-04   4.4537878e-04   3.7223469e-04   3.2518608e-04
   1.9000000e+01   9.0227009e-03   1.0847177e-03   5.3305206e-04   4.2622455e-04   3.4788074e-04   2.9736849e-04
   2.0000000e+01   9.5114915e-03   1.1111864e-03   5.2492128e-04   4.1117008e-04   3.2763435e-04   2.7366295e-04
   2.1000000e+01   1.0002200e-02   1.1409579e-03   5.2015080e-04   3.9948662e-04   3.1076616e-04   2.5333983e-04
   2.2000000e+01   1.0494132e-02   1.1734630e-03   5.1816724e-04   3.9060001e-04   2.9670165e-04   2.3582458e-04
   2.3000000e+01   1.0986545e-02   1.2082485e-03   5.1851383e-04   3.8405265e-04   2.8498334e-04   2.2065951e-04
   2.4000000e+01   1.1479248e-02   1.2449503e-03   5.2082389e-04   3.7947757e-04   2.7524326e-04   2.0747643e-04
   2.5000000e+01   1.1972216e-02   1.2832741e-03   5.2479920e-04   3.7657597e-04   2.6718265e-04   1.9597654e-04
   2.6000000e+01   1.2465431e-02   1.3229787e-03   5.3019654e-04   3.7510395e-04   2.6055717e-04   1.8591531e-04
   2.7000000e+01   1.2958874e-02   1.3638657e-03   5.3681471e-04   3.7486047e-04   2.5516531e-04   1.7709088e-04
   2.8000000e+01   1.3452529e-02   1.4057706e-03   5.4448730e-04   3.7567793e-04   2.5083973e-04   1.6933570e-04
   2.9000000e+01   1.3946383e-02   1.4485561e-03   5.5307472e-04   3.7741693e-04   2.4744001e-04   1.6250965e-04
   3.0000000e+01   1.4440421e-02   1.4921077e-03   5.6245989e-04   3.7995954e-04   2.4484874e-04   1.5649472e-04
   3.1000000e+01   1.4934633e-02   1.5363267e-03   5.7254373e-04   3.8320683e-04   2.4296606e-04   1.5119113e-04
   3.2000000e+01   1.5429007e-02   1.5811309e-03   5.8324176e-04   3.8707377e-04   2.4170728e-04   1.4651394e-04
   3.3000000e+01   1.5923534e-02   1.6264502e-03   5.9448220e-04   3.9148827e-04   2.4099977e-04   1.4239051e-04
   3.4000000e+01   1.6418205e-02   1.6722243e-03   6.0620303e-04   3.9638830e-04   2.4078136e-04   1.3875840e-04
   3.5000000e+01   1.6913012e-02   1.7184006e-03   6.1835090e-04   4.0172004e-04   2.4099811e-04   1.3556380e-04
   3.6000000e+01   1.7407948e-02   1.7649336e-03   6.3087978e-04   4.0743716e-04   2.4160380e-04   1.3275998e-04
   3.7000000e+01   1.7903005e-02   1.8117854e-03   6.4374931e-04   4.1349927e-04   2.4255722e-04   1.3030632e-04
   3.8000000e+01   1.8398178e-02   1.8589211e-03   6.5692482e-04   4.1987125e-04   2.4382370e-04   1.2816732e-04
   3.9000000e+01   1.8893460e-02   1.9063110e-03   6.7037483e-04   4.2652212e-04   2.4537174e-04   1.2631190e-04
   4.0000000e+01   1.9388846e-02   1.9539292e-03   6.8407315e-04   4.3342465e-04   2.4717428e-04   1.2471271e-04
   4.1000000e+01   1.9884332e-02   2.0017524e-03   6.9799576e-04   4.4055487e-04   2.4920724e-04   1.2334559e-04
   4.2000000e+01   2.0379912e-02   2.0497607e-03   7.1212157e-04   4.4789175e-04   2.5144917e-04   1.2218906e-04
   4.3000000e+01   2.0875582e-02   2.0979358e-03   7.2643148e-04   4.5541629e-04   2.5388133e-04   1.2122436e-04
   4.4000000e+01   2.1371337e-02   2.1462617e-03   7.4090968e-04   4.6311199e-04   2.5648683e-04   1.2043445e-04
   4.5000000e+01   2.1867176e-02   2.1947243e-03   7.5554099e-04   4.7096400e-04   2.5925077e-04   1.1980437e-04
   4.6000000e+01   2.2363093e-02   2.2433111e-03   7.7031197e-04   4.7895852e-04   2.6215947e-04   1.1932056e-04
   4.7000000e+01   2.2859085e-02   2.2920102e-03   7.8521120e-04   4.8708413e-04   2.6520111e-04   1.1897098e-04
   4.8000000e+01   2.3355150e-02   2.3408118e-03   8.0022783e-04   4.9532957e-04   2.6836482e-04   1.1874472e-04
   4.9000000e+01   2.3851284e-02   2.3897067e-03   8.1535235e-04   5.0368544e-04   2.7164094e-04   1.1863203e-04
   5.0000000e+01   2.4347484e-02   2.4386868e-03   8.3057604e-04   5.1214326e-04   2.7502056e-04   1.1862399e-04

